Multiple Concurrent Proposers: Why and How

Traditional single-proposer blockchains suffer from miner extractable value (MEV), where validators exploit their serial monopoly on transaction inclusion and ordering to extract rents from users. While there have been many developments at the application layer to reduce the impact of MEV, these approaches largely require auctions as a subcomponent. Running auctions efficiently on chain requires two key properties of the underlying consensus protocol: selective-censorship resistance and hiding. These properties guarantee that an adversary can neither selectively delay transactions nor see their contents before they are confirmed. We propose a multiple concurrent proposer (MCP) protocol offering exactly these properties.

==> floats/fig-probability-visualization-3col.csv <==
n f prob border
32 0.10 0.0008094330563990681688679718064349799533374607563018798828125 0
32 0.11 0.0016918186072121164063852827297296244069002568721771240234375 0
32 0.12 0.0032497021456536364335254685187237555510364472866058349609375 0
32 0.13 0.0058134624038922964872622145549030392430722713470458984375 0
32 0.14 0.00978650856077233066709908371194615028798580169677734375 0
32 0.15 0.015631246482163498046080718495431938208639621734619140625 0
32 0.16 0.023846014296556021505590905462668160907924175262451171875 0
32 0.17 0.034934753559325619487463399082116666249930858612060546875 0
32 0.18 0.04937218171997904969661163931959890760481357574462890625 0
32 0.19 0.067567823191722664599723202627501450479030609130859375 0
32 0.20 0.0898323914092752084936677192672505043447017669677734375 0
64 0.10 0.00000246582643142150733359986569670496692197048105299472808837890625 0
64 0.11 0.00001048572427896492343193414475965852261651889421045780181884765625 0
64 0.12 0.0000376236013366125867686540207301959526375867426395416259765625 0
64 0.13 0.0001169777144757457531219768664954017367563210427761077880859375 0
64 0.14 0.0003217457057534344974127071825620305389747954905033111572265625 0
64 0.15 0.00079582660871441233789436164869357526185922324657440185546875 0
64 0.16 0.00179380261025603618234292024880005556042306125164031982421875 0
64 0.17 0.0037247484533488093953745856623527288320474326610565185546875 0
64 0.18 0.007189558722592762941838717694054139428772032260894775390625 0
64 0.19 0.01299822817136722825914763035370924626477062702178955078125 0
64 0.20 0.02215357925973675257136363825338776223361492156982421875 0
128 0.10 0.0000000001282966789696160934067714322215510679148220418710479862056672573089599609375 1
128 0.11 0.00000000202523054478106337943260999959367574252411259294603951275348663330078125 0
128 0.12 0.000000022918895610309666242522668735091817548976678153849206864833831787109375 0
128 0.13 0.0000001958281058309034104009636878540590032571344636380672454833984375 0
128 0.14 0.000001315257298934571293021222361530053746037083328701555728912353515625 0
128 0.15 0.000007169223717640750209788118307852045063555124215781688690185546875 0
128 0.16 0.0000325424522739364225688320220175597796696820296347141265869140625 0
128 0.17 0.00012563531761160032207934322823206230168580077588558197021484375 0
128 0.18 0.0004198247206056325759628011784485579482861794531345367431640625 0
128 0.19 0.0012323073995546174504156500262297413428314030170440673828125 0
128 0.20 0.00321743907587221204813499042529656435362994670867919921875 0
256 0.10 0.00000000000000000045721790091217733959799120928070561923997400447972788185835302243731348426081240177154541015625 0
256 0.11 0.0000000000000000989676883372990292816222297874386668415835338207149629585757111271959729492664337158203125 0
256 0.12 0.00000000000001108045177079706594548837071913555089451748625339888576490920968353748321533203125 0
256 0.13 0.000000000000710688393293768347009743560375920624883581966368950588730513118207454681396484375 0
256 0.14 0.000000000028270019761231164112251624351916635090320450984791023074649274349212646484375 0
256 0.15 0.00000000074269563684743389012405889401148562090071436614380218088626861572265625 1
256 0.16 0.000000013556525830680384961491138397227107503795195952989161014556884765625 0
256 0.17 0.00000017920531604813654202745950259900720169525811797939240932464599609375 0
256 0.18 0.00000177563976407268625407076013955620652495781541801989078521728515625 0
256 0.19 0.0000135737786463679165950037275312212159406044520437717437744140625 0
256 0.20 0.00008204314485000583734124190993242109470884315669536590576171875 0
512 0.10 0.000000000000000000000000000000000002039989111301984545645898372521825953757715753588997752084191037894773227184392396604082435518888460901365533572971 0
512 0.11 0.000000000000000000000000000000092029967678321936175191897786957665277738566037541033844804730329713098211005174622938163064844729888136498630046844482 0
512 0.12 0.0000000000000000000000000011082700853155704597840494769770098443088380595492429272979221413495925087182303325761267842608503997325897216796875 0
512 0.13 0.0000000000000000000000043692731141501924957307013605168979064597790427182247538378083722039602054820761622977443039417266845703125 0
512 0.14 0.000000000000000000006607641058741978008477397790423342044973380460599250650600110235100004274499951861798763275146484375 0
512 0.15 0.0000000000000000043456956102560224460978581963215670528500345431662833795005695947111235000193119049072265625 0
512 0.16 0.000000000000001375106827694380803133987621813620574716605635991195644152185195707716047763824462890625 0
512 0.17 0.00000000000022737389741555061266635782124888068528138773682911732976208440959453582763671875 0
512 0.18 0.0000000000210358290295428350135285415037117613679118477421070565469563007354736328125 1
512 0.19 0.0000000011530868377578435923406664624125961271516871420317329466342926025390625 0
512 0.20 0.00000003931083022391168970679627635810005070737815913162194192409515380859375 0
1024 0.10 0.000000000000000000000000000000000000000000000000000000000000000000000057106377626479831854845370796940879579966353390441412948263896720174773671018011 0
1024 0.11 0.000000000000000000000000000000000000000000000000000000000000111793509810196511601034372880912558624380338915411401104544969452866873143201359831758148 0
1024 0.12 0.000000000000000000000000000000000000000000000000000015557069142271619568660018622151377807375833238683596215187882414322097926979303039723834042049854 0
1024 0.13 0.000000000000000000000000000000000000000000000231403540788063930304156554546226780221483573640695965377721903883095914218939749479390161883907294717733 0
1024 0.14 0.000000000000000000000000000000000000000504969944758983866946435547671929443948533155970751950871552201930444884505460940731177565121226839990609125408 0
1024 0.15 0.000000000000000000000000000000000207714227733282342803583263670181211111954338990231528317044573696164450667693985153847450672581764763435785425826907 0
1024 0.16 0.0000000000000000000000000000197047721766632398785355306422708490556595960946726140451475714137747450804502048760102894675583229400217533111572265625 0
1024 0.17 0.0000000000000000000000005082725405740810521844087248617683252033346310473316103897304396867957987371511308083427138626575469970703125 0
1024 0.18 0.00000000000000000000408477823411120883498555036425035859717524318354352254605184324720568156408262439072132110595703125 0
1024 0.19 0.000000000000000011461102046723378228696206391902695995264828922517198750430367226726957596838474273681640625 0
1024 0.20 0.00000000000001236065999572242538052049109801895578576919933200262136097080656327307224273681640625 1
2048 0.10 0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000244327940287 0
2048 0.11 0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000809372151108310913431264520356 0
2048 0.12 0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000013625215470948676230186984254104523492670514416 0
2048 0.13 0.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000002631243855233194644345833622273086964979831593093121618450545 0
2048 0.14 0.000000000000000000000000000000000000000000000000000000000000000000000000000010966118852676428141254213961897076911191690389969608158607979475754979411 0
2048 0.15 0.000000000000000000000000000000000000000000000000000000000000000001626287451288609211215311198875134398411256551879098948831687018992601526199960300006 0
2048 0.16 0.000000000000000000000000000000000000000000000000000000012832309661399761789006813022527910354906730988825065835585881090167370468998344362177625528407 0
2048 0.17 0.000000000000000000000000000000000000000000000007480514375404805144026636198517055949665611937820152954818618946043097658692821229956627742119153700046 0
2048 0.18 0.000000000000000000000000000000000000000422517872215112356536879975409541765672367677656851384018475034077922798158500965030984354278585909199701664551 0
2048 0.19 0.000000000000000000000000000000002900056083648182036874767482957829218814899415530768770273143024402695945243189565299068988224462373182177543640136719 0
2048 0.20 0.000000000000000000000000002928066775937832676578053117353825013548548046011861643638414193574077948843681351576151428162120282649993896484375 1


==> version-string.txt <==
\texttt{ddd6949} @ 2025-09-28

